Structure-Based Local Search Heuristics for Circuit-Level Boolean Satisfiability

This work focuses on improving state-of-the-art in stochastic local search (SLS) for solving Boolean satisfiability (SAT) instances arising from real-world industrial SAT application domains. The recently introduced SLS method CRSat has been shown to noticeably improve on previously suggested SLS techniques in solving such real-world instances by combining justification-based local search with limited Boolean constraint propagation on the non-clausal formula representation form of Boolean circuits. In this work, we study possibilities of further improving the performance of CRSat by exploiting circuit-level structural knowledge for developing new search heuristics for CRSat. To this end, we introduce and experimentally evaluate a variety of search heuristics, many of which are motivated by circuit-level heuristics originally developed in completely different contexts, e.g., for electronic design automation applications. To the best of our knowledge, most of the heuristics are novel in the context of SLS for SAT and, more generally, SLS for constraint satisfaction problems.

==> plots/cactus-time.csv <==
"TO=200000 ms" "BASE" "BASE" "DEPTH" "DEPTH" "DEPTH-MIN" "DEPTH-MIN" "TR-FANIN" "TR-FANIN" "TR-FANIN-MIN" "TR-FANIN-MIN" "TR-FANOUT" "TR-FANOUT" "TR-FANOUT-MIN" "TR-FANOUT-MIN" "FANOUT" "FANOUT" "FANOUT-MIN" "FANOUT-MIN" "CC" "CC" "CC-MIN" "CC-MIN" "CO" "CO" "CO-MIN" "CO-MIN" "FLOW" "FLOW" "FLOW-MIN" "FLOW-MIN" "LEVEL" "LEVEL" "LEVEL-MIN" "LEVEL-MIN" "RFLOW" "RFLOW" "RFLOW-MIN" "RFLOW-MIN" "ALEVEL" "ALEVEL" "ALEVEL-MIN" "ALEVEL-MIN" "LLEVEL" "LLEVEL" "LLEVEL-MIN" "LLEVEL-MIN"
"SO = 10000000" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)" "steps" "time(ms)"
1 666 10 735 10 723 10 622 10 455 10 444 10 426 20 601 0 507 10 504 10 459 10 646 10 760 10 655 20 519 10 645 10 479 10 693 10 322 10 0 0 343 10 0 0 408 10
2 677 10 792 10 860 20 981 20 540 10 470 10 755 30 641 0 665 20 584 10 476 10 663 10 783 10 665 20 531 10 743 10 611 10 885 20 543 10 0 0 464 10 0 0 475 10
3 705 10 810 10 911 30 1278 20 589 10 722 10 791 30 649 10 766 20 648 10 485 10 697 10 836 10 740 30 589 20 912 20 629 10 1082 20 561 10 0 0 484 10 0 0 477 10
4 721 10 834 20 1012 30 1541 20 745 20 762 10 875 40 689 10 915 20 688 10 505 10 708 20 851 10 803 30 667 20 926 20 664 10 1100 20 565 10 0 0 546 10 0 0 529 20
5 746 10 861 20 1043 50 1570 30 762 20 850 30 895 50 755 20 979 20 898 20 506 10 738 20 998 20 813 30 675 20 1022 20 747 20 1157 30 588 20 0 0 571 10 0 0 592 20
6 786 20 896 30 1091 50 2150 40 769 20 879 30 952 50 771 20 1081 20 1172 20 585 20 885 20 1031 20 837 40 750 20 1072 30 843 20 1278 30 597 20 0 0 581 10 0 0 600 20
7 801 20 943 30 1111 50 2552 40 800 30 956 40 1017 80 841 20 1101 20 1293 20 679 20 896 20 1195 20 963 50 785 20 1219 30 876 20 1341 30 659 20 0 0 583 30 0 0 711 30
8 823 30 1009 30 1506 60 2810 50 891 30 1096 40 1354 90 893 20 1135 20 1417 30 712 30 1000 20 1209 20 972 50 800 30 1295 40 888 30 1343 40 675 20 0 0 721 30 0 0 802 30
9 935 30 1023 30 1538 70 2927 70 931 30 1234 50 1375 90 998 30 1192 30 1678 30 740 30 1002 30 1255 20 1133 50 805 30 1379 40 922 30 1502 60 679 30 0 0 728 30 0 0 892 40
10 1025 30 1070 40 1682 80 3144 70 1042 40 1454 50 1575 100 1026 40 1599 30 1722 30 781 40 1041 40 1285 30 1358 60 820 40 1844 60 932 30 1573 60 688 30 0 0 762 30 0 0 934 40
11 1143 50 1071 40 1768 90 3174 80 1066 50 1475 70 1622 110 1064 40 1715 40 1745 30 801 40 1145 40 1413 40 1378 60 842 50 2224 70 947 40 1594 60 714 40 0 0 801 40 0 0 938 60
12 1196 50 1071 40 1986 90 3247 80 1124 50 1480 80 1762 110 1244 40 1733 50 1888 30 975 50 1151 40 1458 40 1410 70 1010 50 3056 80 1119 50 1908 60 770 50 0 0 849 50 0 0 997 60
13 1228 50 1084 50 2055 90 3253 100 1204 60 1568 90 2171 110 1271 40 1852 50 2077 30 975 50 1288 40 1668 40 1425 80 1298 50 3122 80 1154 50 2254 70 906 50 0 0 862 50 0 0 1122 60
14 1454 50 1115 50 2079 100 3253 110 1217 60 1568 90 2203 120 1289 40 1855 60 2135 50 1012 50 1306 50 1669 70 1758 80 1387 50 3415 80 1222 60 2362 70 1147 50 0 0 878 60 0 0 1269 60
15 1516 50 1115 60 2407 100 3443 120 1269 70 1587 90 2568 130 1350 50 1967 60 2526 60 1042 60 1368 50 1695 70 1887 90 1445 60 3907 90 1358 60 2362 80 1202 60 0 0 938 60 0 0 1280 70
16 1573 60 1115 60 3019 110 3504 120 1292 70 1644 90 2814 140 1466 50 2250 80 2668 60 1073 70 1430 60 1766 80 2186 90 1448 60 4256 110 1424 70 2897 80 1206 60 0 0 988 60 0 0 1342 70
17 1628 70 1134 70 3201 110 4196 130 1391 80 1655 100 2827 140 1532 60 2283 80 2800 70 1214 70 1445 70 1833 100 2247 90 1502 60 4494 110 1442 80 3122 80 1624 70 0 0 1072 60 0 0 1398 70
18 1679 70 1216 70 3301 110 4291 140 1474 80 1661 100 2836 150 1583 60 2385 80 2844 70 1404 80 1516 70 1837 110 2425 100 1640 70 4624 110 1453 80 3238 80 1743 70 0 0 1326 70 0 0 1398 70
19 2150 80 1330 90 3318 110 4477 140 1631 90 1792 100 2849 150 1617 60 2560 80 2899 70 1541 80 1524 70 2037 110 2528 100 1807 70 4628 120 1676 80 3319 90 1770 80 0 0 1368 70 0 0 1405 70
20 2180 90 1423 100 3328 120 4498 150 1698 90 1858 110 2911 160 1781 70 2744 80 3109 100 1577 80 1524 70 2768 110 2562 100 2150 70 4707 130 1729 80 3378 110 1822 80 0 0 1449 80 0 0 1649 70
21 2191 90 1539 100 3360 120 4525 160 1772 90 1932 110 2934 160 1819 80 3143 90 3369 100 1810 80 1579 80 3025 110 2586 100 2156 80 4752 130 1729 80 3751 110 1844 80 0 0 1519 90 0 0 1673 80
22 2210 90 1560 100 3368 120 4547 160 1788 90 1993 120 2949 170 1967 80 3166 90 3670 110 1811 90 1665 80 3110 110 2644 110 2222 80 4874 130 1770 90 3818 120 2011 90 0 0 1693 90 0 0 1731 80
23 2291 100 1569 100 3377 120 4551 160 1788 90 2046 120 2950 180 2152 80 3170 90 3754 120 1930 100 1764 80 3169 120 2674 110 2257 90 4876 140 1921 90 4799 120 2037 100 0 0 1744 100 0 0 1946 80
24 2299 120 1674 100 3397 120 4557 170 1794 90 2047 130 2960 190 2157 80 3171 100 3826 140 2003 110 2004 90 3218 120 2729 120 2257 90 4917 140 1987 90 4840 120 2074 100 0 0 1744 100 0 0 2323 80
25 2470 120 1820 100 3425 130 4597 170 1804 100 2114 130 2962 190 2175 80 3209 100 3899 140 2087 110 2101 90 3296 130 2730 120 2439 90 4937 140 1999 90 4846 130 2112 110 0 0 1919 100 0 0 2338 90
26 2515 130 1831 110 3451 130 4679 170 2038 100 2119 130 3029 210 2205 90 3239 100 3974 160 2295 130 2176 90 3312 130 2764 120 2511 90 4943 140 2073 90 4882 130 2199 110 0 0 1970 100 0 0 2442 100
27 2565 130 1942 110 3551 130 4713 170 2063 100 2142 130 3055 220 2468 90 3240 100 4020 170 2347 130 2228 100 3333 130 2769 130 2547 90 5037 150 2096 90 4892 130 2203 110 0 0 2008 110 0 0 2460 110
28 2600 130 2100 110 3669 130 4762 180 2119 100 2215 150 3070 220 2468 90 3303 110 4119 180 2400 130 2274 100 3340 130 2769 130 2560 100 5063 150 2163 100 4939 130 2250 120 0 0 2043 110 0 0 2505 120
29 2601 130 2136 110 3751 130 4853 190 2161 100 2226 160 3368 230 2495 110 3310 110 4420 180 2507 130 2399 100 3394 140 2769 130 2570 110 5096 150 2207 100 4966 140 2354 130 0 0 2118 110 0 0 2589 120
30 2608 130 2350 120 3751 130 4874 200 2211 110 2246 160 3458 230 2518 110 3317 120 4779 180 2599 130 2464 110 3409 140 2792 130 2593 110 5113 150 2233 100 4991 140 2354 130 0 0 2141 120 0 0 2656 130
31 2673 140 2451 130 3791 130 4877 200 2221 110 2321 170 3475 240 2546 110 3320 120 4822 190 2604 140 2504 110 3418 140 2808 130 2594 120 5125 150 2265 100 5008 150 2546 140 0 0 2148 120 0 0 2833 130
32 2699 150 2476 130 3812 150 4937 200 2235 110 2385 170 3577 250 2562 110 3335 120 5080 190 2608 140 2506 110 3437 140 2836 130 2604 120 5184 150 2286 110 5029 150 2566 140 0 0 2183 120 0 0 2843 130
33 2726 150 2496 130 3822 160 4971 200 2252 120 2466 180 3674 270 2576 110 3339 130 5293 230 2618 150 2510 120 3440 140 2842 140 2621 120 5217 160 2310 120 5054 150 2567 160 0 0 2250 120 0 0 2873 140
34 2739 150 2517 130 3828 160 5017 200 2276 130 2495 180 3755 270 2601 120 3339 130 5778 240 2629 150 2515 120 3467 150 2858 140 2626 120 5248 160 2322 120 5057 150 2590 160 0 0 2282 120 0 0 2885 140
35 2793 150 2528 140 3962 160 5056 220 2311 130 2500 180 3763 290 2618 120 3376 130 6175 240 2644 150 2545 130 3479 150 2884 140 2632 120 5300 160 2351 120 5069 150 2591 160 0 0 2294 130 0 0 2885 140
36 2794 160 2534 140 3978 160 5080 230 2315 140 2521 180 3858 290 2649 120 3437 130 6515 240 2675 150 2549 130 3496 160 2915 140 2662 120 5314 160 2353 130 5107 150 2629 170 0 0 2307 130 0 0 2893 140
37 2803 160 2548 140 3980 170 5131 230 2342 140 2533 180 3869 300 2657 120 3481 130 6863 250 2708 150 2589 130 3498 160 2932 150 2673 130 5315 160 2362 130 5108 150 2641 170 0 0 2316 130 0 0 2913 140
38 2831 160 2559 150 3997 170 5188 240 2358 140 2534 180 3882 310 2674 120 3487 130 7294 250 2715 150 2591 130 3505 160 2965 150 2696 130 5334 170 2365 140 5156 150 2653 180 0 0 2352 130 0 0 2922 140
39 2849 160 2572 150 4116 190 5198 250 2363 140 2554 190 3932 330 2675 120 3584 140 7369 250 2736 150 2615 140 3603 170 2969 160 2701 130 5356 170 2441 140 5157 150 2669 180 0 0 2354 130 0 0 2931 150
40 2891 160 2600 150 4170 190 5239 250 2394 140 2563 190 3949 330 2681 130 3584 140 7391 260 2781 150 2618 140 3650 170 3095 160 2701 130 5364 190 2448 140 5262 150 2691 190 0 0 2367 140 0 0 2947 150
41 2894 170 2605 160 4189 190 5304 270 2414 140 2578 190 3981 390 2681 130 3584 150 7867 260 2789 160 2620 140 3748 180 3116 160 2702 130 5440 200 2501 140 5281 160 2707 190 0 0 2391 140 0 0 2962 150
42 2919 170 2642 160 4226 190 5361 270 2468 150 2589 190 4019 410 2714 130 3602 160 8504 260 2799 160 2640 150 3800 190 3123 180 2732 140 5493 200 2508 140 5300 160 2718 190 0 0 2410 140 0 0 2971 150
43 2923 170 2716 160 4227 200 5366 280 2485 150 2623 200 4095 410 2725 130 3650 170 9024 260 2800 160 2667 150 3883 190 3253 180 2767 140 5501 200 2530 140 5366 160 2736 200 0 0 2436 140 0 0 2977 160
44 2963 170 2726 160 4256 200 5380 280 2504 150 2651 200 4173 420 2745 130 3737 170 9024 270 2816 170 2675 150 3936 200 3276 180 2813 140 5522 210 2565 140 5546 160 2815 200 0 0 2452 150 0 0 2997 160
45 2970 180 2739 160 4258 220 5434 290 2518 150 2654 200 4188 430 2750 140 3757 170 10226 270 2844 170 2680 150 3944 210 3343 200 2835 140 5530 220 2630 140 5584 170 2832 210 0 0 2467 150 0 0 3089 160
46 3018 190 2748 170 4276 220 5438 290 2545 150 2666 210 4223 480 2773 140 3778 180 10966 280 2951 170 2695 150 3975 220 3377 200 2845 140 5548 220 2642 140 5608 170 2835 210 0 0 2524 150 0 0 3138 160
47 3023 200 2832 180 4288 230 5460 300 2615 160 2715 220 4371 500 2784 140 3796 180 13318 290 2973 180 2704 150 4002 220 3389 200 2878 150 5555 220 2668 150 5636 180 2841 210 0 0 2581 160 0 0 3152 160
48 3033 200 2840 180 4308 230 5467 310 2634 170 2807 220 4397 520 2882 150 3797 190 13550 300 2984 180 2714 150 4140 220 3561 200 2942 150 5588 220 2709 150 5710 200 2842 220 0 0 2582 170 0 0 3187 160
49 3066 200 2867 180 4344 230 5497 320 2644 170 2893 230 4399 520 2888 150 3936 190 13650 300 3021 180 2745 160 4146 230 3585 210 3005 150 5599 220 2718 150 5722 200 2856 220 0 0 2617 170 0 0 3205 170
50 3110 230 2888 190 4354 230 5519 330 2709 170 2903 230 4479 530 2896 150 3936 200 13930 300 3098 180 2823 160 4149 230 3638 210 3047 150 5599 230 2727 150 5730 200 2930 220 0 0 2708 170 0 0 3240 170
51 3193 230 2910 190 4374 240 5572 330 2767 180 2937 230 4560 560 2915 160 3989 200 13970 310 3098 180 2861 170 4158 250 3675 220 3095 160 5648 230 2733 150 5735 200 2945 230 0 0 2712 170 0 0 3271 170
52 3309 240 2939 190 4381 240 5649 340 2788 180 2937 230 4799 590 2919 170 4037 210 14274 340 3099 180 2979 170 4180 260 3695 220 3110 160 5692 240 2753 160 5742 210 2967 240 0 0 2714 180 0 0 3298 180
53 3309 240 2976 200 4384 250 5684 340 2794 180 3033 230 4824 620 3010 170 4157 210 14360 340 3111 190 3011 170 4214 260 3720 230 3261 160 5757 250 2757 160 5778 220 3013 240 0 0 2720 180 0 0 3320 180
54 3337 240 2996 210 4387 250 5738 340 2826 180 3033 240 4835 630 3021 190 4158 210 14362 350 3120 200 3015 170 4252 270 3733 230 3274 160 5786 260 2799 170 5799 230 3043 250 0 0 2741 180 0 0 3349 190
55 3344 240 3028 210 4393 260 5849 350 2858 190 3033 240 4867 630 3027 200 4215 220 14398 350 3150 210 3057 170 4317 280 3794 230 3284 170 5801 260 2809 170 5828 230 3102 270 0 0 2853 180 0 0 3507 190
56 3366 250 3050 220 4435 260 5904 360 3028 190 3084 250 4978 640 3076 200 4324 220 14471 360 3201 210 3192 180 4339 280 3804 230 3297 170 5817 260 2893 170 5948 230 3114 270 0 0 2858 180 0 0 3513 200
57 3378 250 3121 230 4496 260 5924 370 3046 190 3095 260 5007 650 3120 200 4373 230 14616 360 3290 230 3208 190 4368 290 3887 240 3335 180 5838 270 2930 170 5997 230 3256 270 0 0 2891 190 0 0 3528 200
58 3491 260 3137 230 4572 270 6070 380 3055 190 3205 270 5220 660 3242 210 4508 230 14754 360 3329 230 3213 210 4412 300 3901 250 3342 190 5846 270 3003 170 5998 240 3258 280 0 0 2899 200 0 0 3564 220
59 3491 260 3170 230 4724 270 6145 390 3124 200 3215 270 5433 680 3267 210 4508 240 14771 360 3331 230 3284 210 4420 310 3967 270 3346 200 5901 280 3059 170 6016 240 3277 280 0 0 2905 200 0 0 3599 220
60 3630 260 3216 240 5120 290 6324 390 3135 200 3227 280 5444 690 3312 210 4636 240 14783 370 3355 230 3292 220 4426 310 4007 270 3439 210 5925 280 3114 170 6058 240 3336 280 0 0 3004 200 0 0 3642 230
61 3637 270 3251 240 5605 290 6405 410 3170 200 3231 280 5455 720 3322 210 4714 260 14840 370 3387 240 3294 220 4752 310 4016 300 3457 210 5936 280 3190 170 6081 250 3352 280 0 0 3025 200 0 0 3649 250
62 3677 270 3267 240 5628 300 6466 410 3172 200 3233 280 5635 730 3330 230 4859 260 14859 380 3402 250 3349 220 4768 320 4148 300 3482 210 5967 280 3215 170 6110 250 3480 300 0 0 3036 210 0 0 3663 260
63 3704 280 3307 240 5636 310 6482 420 3173 210 3239 280 5638 740 3372 230 4871 260 14972 390 3486 260 3446 230 4786 340 4206 300 3513 210 6223 300 3219 180 6152 260 3509 300 0 0 3083 210 0 0 3691 260
64 3722 300 3320 250 5639 310 6502 430 3182 220 3270 280 5961 740 3387 230 4991 270 15063 390 3517 260 3447 240 4813 360 4209 310 3564 210 6228 300 3235 180 6211 260 3555 300 0 0 3181 220 0 0 3827 260
65 3777 310 3343 250 5699 320 6652 440 3207 220 3367 320 6035 750 3414 240 5084 270 15066 400 3567 270 3450 240 4886 380 4229 320 3626 220 6358 300 3247 190 6335 260 3586 330 0 0 3225 220 0 0 3853 270
66 3801 320 3362 260 5735 330 6662 450 3225 220 3388 320 6040 780 3474 240 5167 290 15119 410 3600 270 3452 250 4898 380 4250 320 3674 220 6385 320 3265 190 6423 260 3587 330 0 0 3237 230 0 0 3880 270
67 3816 330 3371 260 5745 350 6794 460 3274 220 3404 320 6088 790 3498 240 5309 300 15292 410 3600 280 3482 250 4931 390 4356 330 3684 220 6426 330 3269 190 6473 270 3613 330 0 0 3332 230 0 0 3903 270
68 3816 340 3423 260 5778 380 6824 470 3274 230 3411 320 6106 800 3513 250 5559 310 15427 410 3632 280 3520 260 4990 420 4476 330 3723 250 6694 360 3312 200 6479 270 3623 340 0 0 3387 240 0 0 3916 280
69 3912 340 3496 260 6004 390 6827 490 3278 230 3472 330 6188 800 3520 250 5606 320 15460 410 3869 280 3553 270 4991 420 4559 340 3772 250 6915 360 3336 200 6486 270 3655 340 0 0 3408 240 0 0 3934 280
70 3938 350 3500 270 6247 390 7060 490 3304 240 3473 340 6191 830 3603 260 5697 330 15499 430 3909 280 3570 270 5028 440 4564 350 3847 250 7031 360 3373 200 6637 280 3665 350 0 0 3463 240 0 0 3963 280
71 4043 350 3517 270 6523 400 7242 570 3382 240 3497 340 6205 850 3740 270 5725 350 15556 450 3915 290 3685 270 5302 450 4714 360 3859 260 7111 360 3390 200 6770 280 3694 360 0 0 3477 240 0 0 3986 280
72 4067 350 3538 270 6627 420 7293 580 3430 240 3568 350 6369 850 3796 270 5744 350 15559 450 3920 300 3707 270 5324 460 4730 360 4047 260 7241 360 3419 200 6834 290 3788 360 0 0 3501 240 0 0 4005 290
73 4133 360 3570 300 7192 440 7293 590 3582 250 3611 360 6456 920 3801 280 5840 350 15602 460 3960 310 3776 270 5357 460 4733 380 4059 260 7336 390 3429 210 7021 300 3909 380 0 0 3514 250 0 0 4043 290
74 4136 370 3767 300 7355 450 7572 600 3609 250 3675 360 6576 950 3934 290 5898 360 15671 460 4007 310 3847 280 5397 480 5024 390 4085 270 7403 400 3463 210 7227 350 3950 380 0 0 3583 260 0 0 4079 300
75 4303 380 3818 320 7998 450 7596 640 3663 260 3725 410 6679 960 3943 290 5957 370 15839 470 4076 310 3884 280 5437 480 5088 400 4112 280 7648 400 3496 210 7283 350 4058 390 0 0 3611 270 0 0 4200 300
76 4303 390 3840 320 8021 460 7633 670 3725 260 3775 420 7115 1000 3988 290 5984 370 15929 490 4140 310 3925 290 5716 520 5095 420 4213 280 7877 420 3533 210 7373 370 4151 400 0 0 3810 270 0 0 4280 310
77 4373 390 3931 320 8052 470 7781 670 3785 260 3805 430 7122 1010 4076 290 6010 400 16114 490 4160 320 3981 300 5723 520 5163 430 4214 280 8352 430 3783 210 7550 370 4354 410 0 0 3976 270 0 0 4339 330
78 4387 390 3954 330 8362 470 8270 680 3858 270 3882 430 7737 1050 4105 300 6239 430 16142 500 4168 320 4024 300 5842 540 5292 460 4385 280 8432 430 3807 220 7762 400 4394 410 0 0 4046 290 0 0 4430 340
79 4441 410 4040 330 8743 490 8541 700 4014 270 3984 430 7972 1060 4105 300 6289 430 16536 530 4280 320 4184 300 5845 550 5499 460 4430 290 8530 430 3869 220 7854 420 4525 430 0 0 4153 290 0 0 4457 340
80 4536 410 4049 340 9276 490 8587 720 4076 270 4037 440 8005 1080 4124 300 6345 470 16541 530 4311 330 4211 300 5956 560 5587 470 4490 300 8867 440 3883 220 8173 480 4548 430 0 0 4275 290 0 0 4488 340
81 4794 450 4071 340 10020 520 8594 740 4086 270 4047 450 8019 1090 4212 330 6449 470 16661 550 4333 330 4214 310 6033 580 5696 480 4543 300 9518 440 4190 230 8305 510 4584 440 0 0 4319 290 0 0 4505 350
82 4803 460 4078 350 10030 520 8753 740 4121 290 4116 460 8206 1090 4308 370 6532 470 16697 560 4336 330 4219 320 6254 600 6145 500 4551 300 10172 450 4225 230 8523 520 4652 440 0 0 4357 300 0 0 4943 350
83 4872 460 4200 350 10248 520 9699 790 4193 290 4187 470 8910 1160 4427 370 6548 480 16847 600 4505 340 4285 320 6446 640 6504 510 4575 300 10528 450 4309 240 8534 550 4694 450 0 0 4380 300 0 0 5043 350
84 5054 470 4310 350 10665 540 9813 790 4324 300 4203 490 9312 1180 4457 370 6893 490 16869 610 4510 340 4383 320 6840 670 6723 520 4691 300 10613 470 4351 250 8612 550 4799 450 0 0 4400 300 0 0 5106 360
85 5136 500 4385 350 10983 550 10328 830 4396 300 4336 500 10175 1250 4576 380 6927 510 16875 660 4560 340 4530 330 6955 680 6916 560 4746 300 11074 510 4522 260 8705 620 5155 450 0 0 4530 310 0 0 5158 360
86 5182 540 4386 360 11132 600 11471 840 4417 320 4336 530 11235 1270 4670 380 6943 510 17463 670 4680 340 4585 330 6963 690 7310 570 4874 300 11128 510 4586 270 8974 670 5236 460 0 0 4694 340 0 0 5277 360
87 5352 540 4455 370 11534 720 11902 890 4466 320 4392 540 11741 1300 4684 380 7030 570 17839 740 4728 340 4645 330 7139 760 7347 590 4874 300 11262 560 4679 280 9206 700 5259 470 0 0 4817 350 0 0 5497 360
88 5419 550 4563 370 11775 770 12267 890 4495 330 4536 550 12838 1320 4746 390 7116 650 17919 740 4885 350 4651 350 7259 900 7386 680 4950 310 11539 600 4922 280 9210 720 5313 480 0 0 4818 350 0 0 5592 370
89 5437 550 4704 380 12271 780 12341 930 4596 330 4586 550 13577 1370 4887 390 7416 700 18013 760 5638 350 4796 350 7399 1030 7503 690 4970 320 11746 670 4974 300 9253 760 5402 510 0 0 5136 350 0 0 5605 370
90 5565 570 4812 380 12893 910 12816 1040 4617 340 4658 550 14136 1390 4972 400 7665 720 18047 780 5706 350 4835 360 9239 1060 7599 700 5067 320 11874 710 5052 310 9627 770 5433 520 0 0 5207 350 0 0 5627 380
91 5678 630 4832 380 12931 930 13118 1070 4795 350 4660 570 14213 1440 5041 430 7712 740 18172 800 6243 360 4850 360 10043 1090 7717 770 5231 330 11945 740 5097 320 10008 770 5560 540 0 0 5268 370 0 0 5763 400
92 5888 670 5042 380 13008 1000 13162 1170 4945 350 4800 570 14756 1450 5071 440 8031 770 18266 850 6256 360 4913 370 10378 1120 7724 780 5349 350 12503 740 5100 320 10106 780 5748 540 0 0 5467 370 0 0 6034 400
93 5930 700 5094 380 13964 1020 13318 1220 4996 350 4882 570 15756 1500 5128 460 8275 820 18389 850 6530 380 4998 380 10616 1120 7760 810 5571 380 14019 770 5103 320 10419 890 5857 550 0 0 5633 370 0 0 6135 400
94 6011 710 5279 400 14273 1020 13926 1220 5001 350 4913 590 15909 1500 5312 490 8616 830 18705 860 6654 380 5254 400 10634 1150 7903 820 5750 390 14290 780 5196 320 10531 900 5884 560 0 0 5683 380 0 0 6305 400
95 6612 710 5405 410 14328 1090 14767 1230 5096 360 4954 590 17800 1520 5356 490 9307 860 18810 880 6664 380 5295 410 10901 1180 9138 860 5799 390 14443 800 5255 330 10569 1000 5885 580 0 0 6092 400 0 0 6639 420
96 6701 730 5531 420 14558 1140 15024 1240 5218 370 5230 600 18197 1630 5369 500 9373 880 19306 890 6973 380 5709 410 11413 1340 9298 910 5898 390 14865 890 5646 340 10783 1050 6154 610 0 0 6547 410 0 0 7600 420
97 6802 810 5678 430 14789 1210 15571 1340 5226 370 5535 610 19030 1700 5374 500 10173 940 19396 900 7371 390 5913 420 12042 1340 9549 920 6054 390 14982 890 5681 340 11235 1060 6403 630 0 0 6933 410 0 0 7672 440
98 6863 820 5865 460 14899 1230 15796 1510 5236 380 5553 620 19518 1720 5921 500 10605 990 19439 900 7519 420 5969 430 13448 1350 9884 940 6071 400 15103 930 5855 340 11283 1090 6648 670 0 0 7020 430 0 0 7933 440
99 6951 840 6015 470 15823 1270 16445 1550 5249 380 5733 620 21066 1740 5955 540 10618 1010 19488 910 7685 420 5997 430 13952 1410 10720 950 6110 430 15257 950 5863 340 11310 1180 6694 680 0 0 7124 430 0 0 8257 440
100 6964 850 6227 480 15932 1280 16898 1700 5253 380 5806 630 21135 1760 6324 540 11213 1050 19788 1000 7731 420 6010 430 14732 1470 11189 950 6180 430 15257 980 6110 350 11815 1190 6778 690 0 0 7282 430 0 0 8338 450
101 7307 920 6367 500 17258 1290 17193 1770 5669 380 5919 650 21200 1800 6328 550 12441 1070 19989 1010 7889 430 6706 450 14732 1480 11432 1110 6330 450 15626 1170 6260 350 11922 1200 6921 720 0 0 7316 440 0 0 8590 450
102 8065 950 6429 500 17719 1330 17456 1830 5722 390 6215 650 21417 1830 6864 550 14049 1090 20193 1140 7921 430 7033 470 15123 1490 11722 1220 6536 450 15668 1180 6291 360 13924 1210 7358 720 0 0 7521 470 0 0 8790 460
103 8823 970 6536 500 18877 1370 18198 1830 5780 390 6254 650 21995 1930 7033 560 14808 1140 20247 1190 8353 440 7092 480 15617 1540 11968 1230 6621 450 18161 1210 6293 370 14372 1240 7898 730 0 0 7781 480 0 0 8812 460
104 8852 980 6590 500 19758 1420 18968 1850 5793 390 6403 670 22145 1990 7353 570 15038 1230 20785 1260 8629 440 7209 480 16144 1600 12735 1340 6808 450 18187 1310 6455 380 14928 1260 8196 730 0 0 7796 500 0 0 8858 460
105 9031 1000 7098 500 20699 1450 18968 1990 5830 390 6544 680 22425 2080 7356 580 15105 1240 22203 1310 8875 440 7220 510 16463 1620 12752 1350 6872 460 18580 1380 6476 380 16700 1310 8636 740 0 0 8047 510 0 0 8978 480
106 10527 1020 7317 500 21657 1460 19415 2060 5882 390 6615 690 22780 2100 7516 600 15362 1250 22296 1310 9012 440 7309 510 16819 1650 12991 1350 7084 490 18823 1430 6772 400 17148 1340 8768 760 0 0 8562 520 0 0 9526 500
107 10856 1040 7497 560 21660 1560 19535 2130 5928 400 6824 700 24740 2190 7519 630 16088 1260 23189 1340 9025 450 7356 520 17384 1750 13566 1370 7304 500 19819 1460 6863 400 17455 1370 8793 770 0 0 8591 530 0 0 9595 510
108 11084 1040 7941 560 24674 1660 20395 2190 5934 410 6867 700 26097 2220 7950 640 16299 1340 23205 1390 9044 450 7534 520 17483 1770 13599 1480 7346 510 20071 1570 6870 400 17746 1380 9723 770 0 0 8769 530 0 0 9716 510
109 12519 1100 8106 570 24874 1710 21172 2320 6062 410 7058 710 28306 2230 8084 640 18231 1360 24157 1400 9335 480 8504 520 18476 1840 14427 1510 7824 520 21587 1620 6906 400 17890 1410 9790 780 0 0 8772 540 0 0 10341 520
110 16175 1100 8252 580 25166 1730 21424 2470 6099 420 7487 720 29238 2350 9108 650 20356 1370 24309 1500 9975 480 8553 520 21179 1850 18533 1530 7889 520 22199 1760 7270 410 17993 1460 9865 820 0 0 8804 580 0 0 11222 530
111 16664 1170 8323 580 26660 1810 24799 2570 6103 430 7525 720 29984 2380 9161 660 24240 1400 24653 1500 10202 490 9071 530 21830 1880 18596 1540 7940 530 22712 1830 7460 410 19519 1470 10256 860 0 0 8930 580 0 0 11309 550
112 17534 1200 8382 590 26983 1850 25778 2630 6195 440 8063 730 30675 2400 10759 670 25141 1440 25339 1580 10324 550 9753 530 25739 1920 19647 1610 8543 570 22822 1830 7472 410 20303 1520 10337 860 0 0 9107 580 0 0 11318 590
113 18618 1220 9356 610 27131 1890 26623 2680 6396 440 8106 750 33234 2470 11398 670 25320 1690 27386 1660 10344 580 10223 550 26356 2060 20169 1660 8842 580 28428 1830 7477 410 20464 1580 10535 880 0 0 9268 590 0 0 11842 600
114 19050 1240 9553 630 29777 1930 26870 2710 6582 440 8205 770 35388 2470 12669 690 26565 1690 27824 1720 10378 590 10868 550 26416 2100 22620 1690 10601 600 28923 1890 7513 420 22563 1620 10636 900 0 0 9279 590 0 0 12003 610
115 19411 1270 10320 650 30293 2030 29094 2710 6891 450 8556 770 35964 2550 14132 710 27128 1740 27921 1740 10714 630 11002 570 26443 2120 22718 1760 10729 600 29393 1900 7810 440 22946 1630 10668 910 0 0 9972 630 0 0 12887 610
116 19532 1330 10581 650 30809 2120 29750 2780 6942 490 8885 800 37293 2660 14530 710 28298 1790 28070 1770 11379 640 11395 580 29488 2330 23163 1760 11021 620 29648 1940 8049 440 25779 1720 12067 910 0 0 9984 650 0 0 13114 630
117 19666 1340 10727 710 34434 2150 29939 3020 7408 490 9004 810 38515 2690 15795 720 30246 1860 29430 1810 11518 640 11626 590 31206 2360 25415 1890 11182 630 29942 2250 8112 440 26313 1800 15527 930 0 0 10155 710 0 0 13567 650
118 19813 1360 10783 720 35739 2430 31806 3080 7885 490 9014 830 40315 2710 15982 740 30522 2070 30047 1940 13814 660 11632 610 36121 2490 28936 1910 11314 640 30418 2420 8195 450 27972 1990 15561 960 0 0 10254 710 0 0 14387 660
119 22833 1400 10933 770 35832 2520 33811 3090 8071 520 9145 850 41676 2840 16043 770 30894 2110 30365 1970 13904 660 11678 680 36574 2680 30553 2030 11397 650 30989 2430 8266 460 28318 2000 15958 1020 0 0 10489 740 0 0 14954 700
120 23506 1400 11054 770 41173 2650 34119 3220 8197 520 9271 850 42606 2840 16243 770 31126 2140 30659 1980 14170 670 11972 720 37724 2680 30913 2040 11408 650 31953 2480 8288 470 29111 2060 18185 1020 0 0 10583 780 0 0 15909 730
121 23713 1430 11266 790 42665 2740 35710 3240 8282 530 9742 860 46598 2940 16930 780 31710 2150 31020 2050 14241 680 12726 790 40137 2720 33935 2130 11574 690 32993 2600 8410 470 33473 2080 18497 1040 0 0 11013 840 0 0 15970 750
122 24356 1440 11464 820 42893 2790 37522 3360 8370 530 10010 860 48825 2990 17134 800 36639 2210 33915 2170 14453 680 13152 800 41444 2800 34562 2340 11994 710 33436 2660 8525 480 34004 2380 19628 1040 0 0 11223 850 0 0 16184 770
123 24520 1450 11537 850 45092 2860 37597 3370 8529 540 10118 870 50879 3160 17236 810 36739 2280 34499 2300 14806 700 13182 800 42268 2870 35456 2680 12246 720 35869 2660 8708 500 34024 2470 19686 1060 0 0 11237 850 0 0 16667 820
124 25885 1490 11586 860 45983 3050 40336 3540 8853 540 10525 900 51077 3200 17237 820 42828 2300 35993 2350 15013 710 13926 820 45075 2900 35583 2740 12929 750 38310 2690 8945 520 34992 2490 20257 1070 0 0 12134 860 0 0 16979 830
125 26238 1520 11851 870 46394 3060 42062 3610 8923 590 10690 910 52879 3300 17445 820 48221 2450 36952 2470 15097 770 14231 830 46172 2920 35975 2810 13419 790 42062 3130 9210 530 37390 2630 22716 1080 0 0 12563 920 0 0 17456 840
126 26309 1570 12162 880 51936 3500 42229 3730 9072 610 11809 920 54273 4090 17780 820 50776 2460 36963 2510 15195 860 14416 830 46446 2940 36597 2860 14369 810 42635 3190 9455 540 39009 2650 23946 1090 0 0 12654 940 0 0 17603 840
127 28112 1590 12700 900 52570 3600 43010 3920 9315 620 12156 920 57020 4200 18584 850 54151 2460 37338 2510 15232 900 14546 840 47198 2970 37709 2940 14878 830 46514 3290 9905 540 42246 2710 24060 1150 0 0 12736 1030 0 0 18860 850
128 28286 1590 12941 910 54909 3680 47504 4010 9535 630 12185 940 57740 4590 18825 900 56604 2760 38523 2680 15505 930 14968 840 47286 3230 40241 3090 15427 830 50635 3290 10553 540 46033 2770 24838 1220 0 0 14114 1030 0 0 18928 1030
129 29484 1640 13016 910 60567 3780 47684 4020 9773 630 12243 940 60697 4680 19300 920 59233 2790 39965 2850 15529 930 15187 850 49644 3490 41597 3140 15553 860 55138 3290 11159 570 49205 2780 25304 1220 0 0 14770 1070 0 0 19773 1060
130 30209 1650 13080 950 61116 4100 49463 4200 10091 650 12305 950 60954 4940 20091 940 59395 2980 41793 2910 15532 940 15722 850 50045 3570 43118 3140 15651 920 57975 3310 11692 640 54483 2910 25505 1280 0 0 15285 1090 0 0 20625 1060
131 33569 1670 13249 950 62302 4150 50920 4510 10274 670 12357 970 62916 5100 20670 980 62021 3240 42775 2920 15537 940 16164 870 50821 3610 49635 3150 15859 940 59805 3330 11843 650 57145 2950 26045 1330 0 0 15358 1110 0 0 20968 1060
132 33872 1730 13501 990 66633 4190 51315 5040 10545 670 12450 1000 64989 5220 20997 980 62842 3240 44346 2930 15683 970 16913 870 55035 3840 56130 3290 16227 960 64848 3540 11861 670 60950 3010 27414 1370 0 0 15421 1120 0 0 21075 1080
133 34166 1740 13715 1000 73841 4430 60135 5150 11120 680 12520 1000 69491 5530 25304 1060 63563 3420 44925 3280 15786 1000 17260 870 61116 3840 61916 3380 16313 960 66772 3650 11902 680 64099 3040 28317 1410 0 0 15574 1130 0 0 21403 1090
134 34754 1800 14152 1070 75136 4730 61347 5350 11292 710 12669 1030 69589 6040 26714 1130 64311 3560 45005 3330 17412 1010 17514 890 62028 3870 63813 3410 16555 960 68908 4090 11967 680 71775 3060 28826 1430 0 0 17321 1140 0 0 22377 1100
135 36045 1820 14298 1110 77359 4810 66618 5560 11607 770 12877 1040 72094 6080 26965 1140 77156 3830 47361 3470 17413 1010 17532 900 62844 4120 67682 3510 16567 970 71974 4200 12451 690 73499 3060 29501 1480 0 0 17339 1160 0 0 23091 1100
136 36800 1850 14513 1120 77817 4900 69048 5600 11806 790 13033 1050 73916 6550 27330 1200 77960 3870 47608 3860 18301 1100 18091 930 65783 4930 74488 3630 16906 1110 73895 4500 12494 720 73791 3090 29773 1540 0 0 18961 1180 0 0 23213 1120
137 39047 1860 14555 1160 79540 4940 69992 5670 12260 810 14258 1050 77706 6730 27460 1240 78469 4270 47749 3910 18995 1120 18329 1000 66412 5140 74636 3780 17410 1120 75369 4620 12595 740 74497 3360 29871 1550 0 0 19283 1200 0 0 23650 1220
138 41710 1870 15035 1200 84769 5000 73682 6260 12312 820 14443 1050 78139 7110 27868 1250 79808 4310 49008 4340 20220 1120 18982 1010 66572 5230 75218 4710 17633 1120 78249 4800 13165 740 79514 3770 30112 1550 0 0 20103 1200 0 0 24166 1230
139 41840 1870 16036 1260 86158 5010 73962 6410 13077 830 14707 1060 81908 7140 28173 1260 80610 4650 49621 4570 20234 1130 19390 1030 66795 5950 80775 5130 17988 1150 79015 4900 14255 760 80355 3880 32170 1560 0 0 20566 1200 0 0 24918 1230
140 42791 1900 17469 1300 94216 5040 77446 6760 13208 840 14744 1130 98744 7170 28183 1270 80946 4840 50035 4660 20811 1130 19668 1040 68219 6190 86642 5160 18882 1200 89820 4920 14306 770 81067 4040 32825 1560 0 0 20581 1230 0 0 24922 1240
141 45674 1910 17525 1370 100882 5060 77557 6940 13227 860 14891 1170 102649 7510 28239 1290 82903 5230 50203 4970 21081 1160 20306 1040 71030 6340 88818 5640 19250 1200 90470 5730 14621 780 86677 4640 33213 1580 0 0 21011 1270 0 0 26004 1240
142 46479 1980 18437 1390 111032 5170 84960 8260 13435 860 15293 1190 108163 7710 29045 1300 83843 5700 65333 5020 21399 1210 21429 1180 72086 6350 91501 5840 19400 1210 95079 7460 15066 800 87931 4720 33614 1600 0 0 21187 1280 0 0 26353 1330
143 46994 2010 18618 1400 117944 5440 93616 9250 13622 870 15865 1230 108209 7760 29655 1340 88216 5740 72071 5170 22592 1260 21450 1180 78841 6400 94129 6190 20397 1260 95831 8600 15450 820 98979 5010 33634 1620 0 0 23473 1300 0 0 26559 1440
144 54072 2110 18626 1400 126281 5480 97768 9530 13658 880 16714 1260 113302 7780 30661 1370 90875 5770 73566 5240 22906 1300 22038 1240 80268 6450 96808 6280 20560 1280 98747 8930 15611 880 99732 5130 34553 1710 0 0 23912 1320 0 0 27272 1480
145 54585 2210 19614 1430 131375 6220 100104 9560 13687 880 17345 1330 118363 7900 30959 1380 96465 6210 75251 5260 22987 1340 22931 1250 80381 7530 97770 6430 20648 1280 102960 9830 15960 900 105542 5430 35632 1720 0 0 25209 1350 0 0 27483 1500
146 63649 2260 20227 1460 136443 6240 108709 10210 14451 890 17616 1360 129049 8390 31377 1440 110115 6350 75703 5280 23210 1340 23649 1360 80402 7740 100028 6660 21993 1290 111262 10270 16110 920 113673 5440 37516 1920 0 0 27478 1360 0 0 27821 1630
147 63962 2450 20325 1590 140780 6960 130618 10240 14492 910 17882 1370 151534 8930 31486 1450 110924 6950 77690 5360 23256 1420 23724 1390 86364 8280 106695 6730 21996 1320 115081 10870 16387 920 115206 6700 39070 1950 0 0 27722 1380 0 0 28125 1630
148 66685 2470 20393 1640 145418 7440 132666 11410 14559 920 18162 1370 157261 9070 32155 1460 115923 7200 78614 5370 24404 1430 24139 1400 87017 8640 113618 7030 22410 1320 128955 11680 16733 920 119613 7440 39150 2000 0 0 28451 1400 0 0 28405 1700
149 66949 2570 21122 1670 154957 8270 134846 11790 15327 930 20333 1380 167691 9100 32398 1720 120247 8010 91158 5650 25039 1490 24960 1540 92304 9040 121517 7370 23498 1350 135467 11790 17002 930 123694 7570 40050 2100 0 0 28494 1450 0 0 29845 1720
150 69027 2680 21573 1710 163082 8700 149392 14580 15855 950 20842 1470 186531 9910 33007 1780 133760 8400 111463 5650 25796 1490 25003 1600 94697 9120 132045 9070 24768 1380 146416 12100 17481 940 129928 7590 40978 2180 0 0 28571 1460 0 0 30063 1840
151 72723 2800 21788 1740 178052 9080 155530 14950 16107 960 21114 1470 190318 10590 33384 1880 166135 8520 130715 5650 28975 1540 25704 1640 96778 9210 136807 9350 25760 1480 168287 13010 17989 950 140673 7640 41938 2210 0 0 28849 1480 0 0 30103 1910
152 75308 2810 21799 1740 179208 9670 175610 15430 16161 970 21126 1570 199614 11360 34217 1980 169392 9230 134191 5840 30769 1570 26190 1710 100774 9600 136961 10570 25916 1620 196129 13620 18035 970 143487 9510 43204 2540 0 0 29020 1520 0 0 30515 1930
153 77309 2850 21987 1770 215876 9840 202745 15520 16246 970 21242 1600 213532 11630 34261 2020 184398 9970 138869 5940 31053 1600 26954 1750 157203 10350 160673 10600 26701 1630 232449 14910 18390 980 161536 9750 44137 2690 0 0 29455 1530 0 0 32465 1970
154 80713 2900 22267 1810 235227 11540 259991 18810 16771 990 23405 1620 214979 11950 36088 2220 204344 10010 171504 7380 31879 1700 27353 1870 159376 10370 166246 11650 26926 1670 238813 15990 19424 1010 191894 10120 45848 2780 0 0 29525 1580 0 0 32543 2000
155 80811 2970 22561 1890 245888 12410 276607 18820 17141 1010 24235 1660 249712 12110 36687 2250 207143 10210 171836 7520 31915 1780 27731 1900 217276 10600 169398 13400 27660 1670 263148 16270 20263 1010 199878 11120 46627 2790 0 0 30339 1590 0 0 33257 2080
156 81815 3130 22577 1940 246349 16490 277797 18850 17348 1030 24851 1700 261511 12500 36931 2250 208145 10480 185340 7530 32332 1800 28100 1960 217774 10640 227589 14000 27773 1700 266391 17490 20503 1030 207710 12590 47224 2950 0 0 31653 1610 0 0 33267 2090
157 83349 3270 23986 1950 253105 17490 290976 21290 17974 1040 25083 1820 265767 13660 37025 2320 226672 10490 194035 7570 32344 1820 28304 1990 241944 10770 232273 14070 28132 1700 296409 19270 20580 1090 220022 14640 47612 3040 0 0 32025 1630 0 0 34438 2140
158 88542 3320 24986 1960 261954 17870 302099 21310 18032 1040 25394 1830 276724 13860 37438 2370 242392 14880 238298 7680 32803 1840 28658 2080 248433 10930 246150 14290 28759 1720 323898 20740 20589 1130 234393 15250 49102 3150 0 0 32455 1660 0 0 34671 2290
159 89286 3640 25586 1980 275342 18290 302801 21760 18855 1130 27133 1830 292968 14390 38326 2400 263112 15300 271005 7690 33659 2030 28943 2130 299132 11060 251283 14540 29282 1730 348463 21920 21030 1160 243771 15510 49234 3250 0 0 34835 1710 0 0 36294 2500
160 90681 3690 25676 2000 289774 19120 413976 22510 19632 1200 27908 1860 318585 17240 38573 2420 266917 16660 283858 8220 36917 2100 29040 2140 358009 11430 272481 14910 29451 1740 429558 28490 21086 1160 283411 15900 50270 3270 0 0 35498 1750 0 0 36856 2550
161 94227 3700 26263 2060 309871 20570 426341 23630 19735 1220 27944 1880 345982 17430 40965 2510 268319 18910 288880 8270 37752 2110 30542 2210 406176 11970 282656 14970 29458 2060 439489 28910 21515 1160 288593 15910 50788 3340 0 0 39150 1760 0 0 37106 2660
162 95709 3710 26663 2080 349145 22120 458456 25420 19788 1220 28045 1890 348905 17850 42417 2780 279864 19680 299999 8370 37892 2180 30878 2230 412591 11990 285490 15760 32324 2160 458477 28920 21799 1210 298903 16420 51200 3430 0 0 40328 1820 0 0 39147 3000
163 97030 3720 27416 2090 355893 22970 463133 33060 19911 1220 28862 2020 363574 18860 42666 2880 296086 20070 301700 8570 38372 2190 34025 2320 430715 12310 301623 16910 32431 2190 513348 31230 22173 1220 409277 16990 51686 3640 0 0 42105 1840 0 0 42263 3190
164 100290 3830 29600 2130 369441 23760 464477 37140 20260 1270 30196 2060 368592 19330 42908 2970 320501 20240 308103 9470 39942 2280 34712 2420 435617 12680 317556 17190 33553 2220 524007 33150 23383 1220 440440 18190 53674 3780 0 0 42814 1890 0 0 42584 3190
165 100295 3960 29838 2190 390811 26490 521549 39140 20704 1280 32686 2060 437097 21410 42920 3070 343773 20620 319327 9790 40484 2390 35967 2450 442263 13320 321447 17610 33659 2260 545940 35560 23438 1230 445578 19220 60729 3780 0 0 44460 1950 0 0 44826 3300
166 100851 3970 29914 2260 391993 29440 536073 39570 21004 1290 33184 2270 459673 21710 43158 3120 368100 21720 353187 10660 41438 2420 36459 2500 475160 13450 328241 17840 37591 2270 631811 36080 23722 1250 455971 22140 62741 3880 0 0 44752 2000 0 0 45642 3340
167 102544 4170 29944 2300 402638 29980 607207 52500 21788 1320 33441 2270 471278 22630 44741 3140 392970 25120 356280 10970 41789 2570 36722 2560 538182 13580 348589 18280 41536 2280 681702 36860 23829 1340 482646 22900 67124 3910 0 0 47416 2010 0 0 47741 3350
168 107569 4450 31582 2340 409453 30390 617162 54350 22455 1330 33974 2290 495126 24670 46812 3240 523073 25900 366111 11160 42929 2730 38202 2870 564984 14270 351342 19010 44264 2300 817200 39030 25475 1380 535709 29690 68017 3970 0 0 47760 2120 0 0 47831 3380
169 109320 4830 34095 2500 434839 30940 657895 55070 22737 1390 34188 2330 528022 25130 52620 3570 630655 27120 393190 11370 44329 2820 40792 2950 607542 14420 379899 19110 46969 2330 858650 40760 25536 1410 566614 37720 69715 4020 0 0 47980 2170 0 0 48174 3590
170 110899 5050 34178 2550 481303 34810 686614 64810 23243 1390 34241 2330 532233 26040 54534 3670 640056 28650 421979 11430 45187 2910 42848 2960 633343 15050 385275 19540 49778 2430 905532 47910 26300 1410 582826 37790 71163 4180 0 0 48228 2180 0 0 50247 3840
171 116521 5180 34949 2550 597616 35160 720257 64880 23572 1410 34640 2350 540748 26930 57539 3760 655021 29020 428935 11900 45442 2960 47059 3000 645166 15440 403049 20170 50580 2570 931438 50310 26643 1490 605965 40730 79245 4290 0 0 50431 2240 0 0 51252 4070
172 116830 5610 37506 2590 683629 36070 791788 68740 24003 1420 34903 2440 579287 28710 57813 3800 657002 30240 436045 14680 52044 3010 52070 3010 658343 15590 503125 20940 53460 2580 936515 60490 27223 1500 654234 40830 81029 4330 0 0 53044 2390 0 0 55994 4180
173 127243 5720 37849 2640 699237 36510 815380 73930 24779 1430 35250 2480 602383 29040 59616 3990 685984 30830 437495 16820 54727 3150 52815 3070 667171 15650 691930 24370 54258 2600 1014729 64300 27502 1530 678857 41220 81700 4350 0 0 53196 2570 0 0 56558 4260
174 141534 6030 38184 2670 730756 37140 1259615 74680 26934 1480 35756 2790 608514 31230 65538 4050 712637 31460 492615 19370 55005 3240 53635 3130 670868 15650 773149 24380 58306 2720 1020534 73620 27766 1530 698428 41410 82094 4350 0 0 54488 2580 0 0 60659 4470
175 142373 6070 39088 2740 869416 43820 1278119 78600 27317 1540 36729 2810 684140 31340 66469 4310 761221 32610 519052 19910 56430 3260 54744 3160 672678 16130 783283 27970 62010 2720 1038378 76520 28683 1540 722794 41610 87922 4470 0 0 54807 2580 0 0 61185 4480
176 149990 6170 42165 2740 913947 59600 1378871 81850 28167 1600 38601 2870 791200 32030 69372 4320 869911 32720 519808 20910 58086 3290 56106 3230 675425 16400 790219 32400 64748 2840 1092896 78750 29482 1540 786337 51710 92783 4860 0 0 54986 2830 0 0 74488 4540
177 151498 6290 43600 2770 922690 61010 1386695 84980 28423 1610 40185 3030 803461 36050 69694 4550 1025043 34630 521509 25550 60793 3310 57158 3230 693624 16410 799194 32440 66351 2840 1159672 83000 29516 1610 826454 53850 93552 5020 0 0 56211 2940 0 0 74706 4620
178 153278 6610 47044 2850 948824 61040 1494931 89970 28630 1620 43668 3070 808427 38480 70528 4560 1112183 34810 532486 27910 62623 3380 57404 3330 724401 17740 860036 37440 69175 2840 1300049 84890 30576 1800 843059 54290 96149 5160 0 0 60696 2960 0 0 75834 4930
179 156084 6820 49650 2870 1039652 62450 1621026 90360 28635 1680 45934 3140 834172 38930 71196 4650 1159841 36640 540102 28250 63085 3430 58110 3410 783641 18280 863938 37510 70081 2900 1539561 84990 30667 1830 891176 54330 115202 6050 0 0 62071 3170 0 0 83554 4980
180 157564 7000 51563 2870 1173271 66250 1713037 96370 29604 1760 46576 3140 917030 56790 72382 4650 1241328 37960 543408 28750 63343 3520 63997 3470 784003 18510 879691 37910 71505 2930 1589115 89680 31260 1850 891223 60050 116514 6080 0 0 64811 3330 0 0 84532 5240
181 163172 7350 52858 2910 1289472 66740 2057564 96720 29706 1800 47274 3250 960120 59170 77454 4730 1257095 38150 549914 29280 64230 3570 67008 3580 800164 19840 983658 38800 74920 3360 1959021 96000 31741 1860 965349 62730 121203 6170 0 0 66571 3340 0 0 88536 5260
182 163248 7670 54274 2960 1661336 68130 2080191 96810 30132 1820 47527 3410 1093313 62080 81534 4770 1387608 38610 635260 30650 64276 3590 68040 3700 813237 24170 987005 41490 76071 3370 2074317 102900 32025 1880 987892 65600 125147 6320 0 0 68957 3440 0 0 89414 5300
183 221292 7950 58194 3190 2073384 69410 2313150 103410 30194 1820 51730 3430 1111828 63180 84939 5020 1524122 40620 638002 31200 70321 3620 72789 3770 841776 27360 1047200 41630 76414 3390 2202709 107800 32584 1910 1088174 68910 127553 6330 0 0 75350 3480 0 0 90529 5350
184 263291 8000 58953 3250 2588749 73090 2376566 116260 30422 1840 52292 3500 1131459 64360 99458 5050 1584610 43010 643815 31770 70504 3690 73066 3810 917140 28730 1110654 43840 77221 3430 2207210 114250 33167 1970 1146484 69360 131915 6390 0 0 76807 3500 0 0 92987 5590
185 283235 9980 59478 3290 2709855 80280 2569290 131500 30576 1900 53072 3510 1264228 67480 100203 5300 1745271 47660 715363 32700 73973 3700 73397 3900 1059922 31970 1289302 47240 78095 3440 2223623 115690 33856 1970 1204859 78570 133172 6500 0 0 81683 3550 0 0 99734 5790
186 290103 10880 59598 3450 2912614 83270 4196299 133440 30604 1930 55213 3700 1359098 75540 105720 5340 1769199 52070 754780 34250 74052 3710 75466 4010 1061178 34720 1380994 48200 81528 3530 2247075 116910 34277 1980 1214330 83470 138254 6630 0 0 82877 3600 0 0 104856 6030
187 291491 12090 60593 3490 2924445 91060 4468640 149390 31386 1940 57671 3760 1503599 78560 107240 5610 1795883 52950 755648 36090 86238 3760 77454 4040 1147272 34850 1403538 48790 85938 3640 3602077 130930 37887 2020 1310099 97060 149250 6940 0 0 83394 3790 0 0 107646 6270
188 296482 12460 62936 3520 3000135 91150 7948483 174950 32025 1950 59020 3800 1646191 79880 110267 5630 1800842 56930 815387 37330 87210 3760 77514 4080 1179622 38640 1408734 49650 87332 3780 3634771 133240 39527 2040 1526414 97160 178289 7610 0 0 84218 3830 0 0 130136 6310
189 299759 13130 64032 3770 3709811 93240 9162253 175760 32539 1950 59612 3890 2016540 81440 113124 5790 1840197 60430 822276 37350 88794 3780 84319 4160 1190708 41800 1455604 49730 88079 3940 7897133 158060 40084 2040 1843205 103980 179829 7680 0 0 89243 3970 0 0 135255 6330
190 311889 14540 64480 3810 4473754 93990 1000000000 200000 32785 1980 59640 3940 2072560 82810 125065 5900 1990936 66330 876205 37720 92312 3990 84409 4310 1224729 44930 1511265 50760 89628 4030 104938816 170030 41377 2070 1858698 109420 179992 8230 0 0 89502 4060 0 0 153916 6580
191 327640 14830 65298 3900 4680274 106080 1000000000 200000 32987 1990 61149 4000 2600882 83800 128813 6330 2076686 66850 973394 38020 95262 4020 86637 4410 1275319 50110 1693147 52720 98507 4050 1000000000 200000 42931 2070 2198274 112880 181596 8390 0 0 92866 4090 0 0 154159 6850
192 334548 17820 66379 3920 4824651 112490 1000000000 200000 33304 2000 61269 4000 2663321 85460 132396 6600 2078812 68450 999969 38920 98311 4150 86835 4480 1311427 55810 1819749 53390 98871 4060 1000000000 200000 44012 2100 2381844 113620 184951 8650 0 0 93654 4150 0 0 157181 6980
193 344459 18680 69381 4510 5100034 112600 1000000000 200000 33530 2050 62732 4250 2676300 87620 140894 6750 2095415 72330 1008841 39010 99061 4240 90816 4560 1330642 60350 1990839 54760 98937 4090 1000000000 200000 44109 2150 2778421 115580 196098 8780 0 0 93734 4190 0 0 160853 7030
194 363096 18760 71360 4590 6867656 126680 1000000000 200000 33644 2070 63449 4340 2746683 87710 151289 7330 2141419 72340 1020286 39730 108333 4630 98005 4590 1332241 61610 2113980 54920 101477 4410 1000000000 200000 44265 2180 2904172 119640 199474 9020 0 0 96471 4450 0 0 165691 7070
195 379754 18850 72789 4740 7245277 132560 1000000000 200000 35617 2090 63895 4480 3506134 89710 166889 7460 2171112 74040 1032076 40800 110230 4720 99396 4700 1357460 67980 2185869 58380 107518 4450 1000000000 200000 44406 2300 3362044 129710 223183 10260 0 0 100267 4620 0 0 172426 7390
196 395070 20940 74050 4790 7459989 132690 1000000000 200000 35652 2150 64793 4490 3890824 90390 177654 7830 2192889 81510 1097785 41590 113348 4790 105244 4760 1482748 70520 2575991 58950 108430 4520 1000000000 200000 44760 2360 3682425 133100 229706 11510 0 0 108963 4630 0 0 175675 7400
197 422520 22260 74399 4790 7695454 138240 1000000000 200000 35700 2200 66850 5240 3977058 93850 194358 7840 2290920 85660 1105033 42890 117911 4820 105277 4800 1538388 83840 2906595 59240 111307 4770 1000000000 200000 44845 2360 4668621 142300 249527 12000 0 0 110262 4650 0 0 178159 7670
198 434402 24060 76322 4900 8527151 141950 1000000000 200000 36565 2210 69695 5380 4234087 96070 196011 7860 2409575 86620 1130576 43210 121169 4840 106961 4900 1559813 87900 2919493 61250 115068 4810 1000000000 200000 45098 2410 4935155 160760 249660 12020 0 0 114265 4650 0 0 189568 8530
199 442437 24120 76874 4970 9218834 147870 1000000000 200000 36599 2230 69966 5410 4473806 103170 221074 7910 3326144 88580 1177613 45160 127975 4910 107605 5080 1744338 92050 2923959 66620 116739 5040 1000000000 200000 45406 2490 5232856 161670 257440 13190 0 0 123438 4810 0 0 207439 8620
200 480655 24250 77105 4970 10570190 148210 1000000000 200000 36880 2370 71558 5550 5110657 103790 225958 8510 3557472 100320 1223062 45750 131123 5070 110041 5150 1810717 94910 2936724 77330 120353 5200 1000000000 200000 45782 2530 21332272 166130 263903 13510 0 0 132970 4950 0 0 209577 8640
201 480843 24710 77891 5110 12159407 167050 1000000000 200000 37708 2400 73579 5610 5237759 104930 227584 8510 3854248 101200 1224681 45760 131553 5320 111540 5340 2508908 94940 2937569 88900 122417 5220 1000000000 200000 47985 2570 1000000000 200000 266706 13990 0 0 147520 5240 0 0 230719 8750
202 481009 25270 79603 5130 29338972 185730 1000000000 200000 38927 2440 75122 5670 5902743 111350 227940 8620 4172950 104080 1283023 52310 135227 5400 113178 5340 2698754 101470 2943549 98420 124526 5570 1000000000 200000 48933 2600 1000000000 200000 267331 14030 0 0 154609 5260 0 0 256343 9350
203 499793 25300 85871 5500 33275904 196700 1000000000 200000 39061 2470 75650 5810 6007613 118150 244485 9070 4981579 109440 1357503 53510 149226 5780 114814 5390 3130233 107960 3061085 112330 126387 6120 1000000000 200000 50523 2660 1000000000 200000 274675 14420 0 0 158759 5350 0 0 262731 9440
204 509802 26000 87457 5600 1000000000 200000 1000000000 200000 39872 2500 75949 5940 6136014 120950 259520 9640 5337581 116300 1402209 53590 150094 5900 115688 5400 3243595 110790 3373846 117090 127131 6340 1000000000 200000 50683 2750 1000000000 200000 320308 14630 0 0 160457 5620 0 0 263540 9660
205 548466 26070 88036 5670 1000000000 200000 1000000000 200000 40975 2530 78705 5990 6392483 123620 263823 9860 6729225 118620 1458836 54750 151475 6040 117448 5490 3347712 112870 3616674 117430 127907 6360 1000000000 200000 52136 2800 1000000000 200000 364923 16020 0 0 174212 5940 0 0 280373 9930
206 561239 28270 89172 5690 1000000000 200000 1000000000 200000 41080 2550 79815 6210 6880836 125410 265381 9960 7402861 126250 1465760 55650 151528 6070 120894 5560 3865191 116040 4235515 118800 128123 6370 1000000000 200000 54669 2850 1000000000 200000 391961 17460 0 0 176858 6140 0 0 284010 10040
207 562023 28310 91640 6120 1000000000 200000 1000000000 200000 41116 2560 85309 6290 7000127 127850 266078 9980 13924794 152110 1505774 56350 167406 6330 122174 5600 4091068 128460 4449847 119280 135110 6400 1000000000 200000 55407 3000 1000000000 200000 400018 17460 0 0 177691 6460 0 0 306105 10200
208 570478 34680 92942 6270 1000000000 200000 1000000000 200000 41341 2740 87824 6510 7197617 129570 268069 10070 16386365 167180 1547629 57150 178944 6420 133198 6230 5229209 130190 4631000 123400 142046 6630 1000000000 200000 56264 3080 1000000000 200000 401436 17750 0 0 179189 6600 0 0 308380 10420
209 613552 35950 98255 6350 1000000000 200000 1000000000 200000 41771 2830 88170 6520 18005576 154140 272449 10440 21159900 187980 1587249 57280 182725 6490 135550 6530 6309613 143550 6635491 130610 145211 6790 1000000000 200000 59033 3160 1000000000 200000 410000 18550 0 0 185646 6690 0 0 308530 10920
210 633373 41510 103668 6640 1000000000 200000 1000000000 200000 42738 2870 88984 6730 19241484 169760 279953 10690 37867796 188570 1626357 58460 185079 6520 135854 6920 6886484 150890 7141043 130840 148295 6860 1000000000 200000 59173 3170 1000000000 200000 424968 21510 0 0 188845 6880 0 0 353757 11020
211 637906 42160 112256 6670 1000000000 200000 1000000000 200000 43331 3050 104692 7090 1000000000 200000 293803 11330 1000000000 200000 1637857 60350 186430 6570 137014 7030 8439140 154040 7145148 143760 150280 6900 1000000000 200000 60062 3170 1000000000 200000 428598 21790 0 0 204391 6940 0 0 370600 11140
212 643472 43760 112344 6720 1000000000 200000 1000000000 200000 46309 3050 107134 7150 1000000000 200000 298486 11640 1000000000 200000 1872284 61160 187930 6730 137240 7110 8784307 156770 7333490 154150 153284 7470 1000000000 200000 60287 3220 1000000000 200000 450974 22040 0 0 209040 7740 0 0 386217 11500
213 709560 49580 114337 6820 1000000000 200000 1000000000 200000 46822 3470 110023 7210 1000000000 200000 301670 11780 1000000000 200000 1911792 65400 188525 6830 142239 7290 11192808 157950 8151967 167370 168732 7670 1000000000 200000 61631 3260 1000000000 200000 489959 24010 0 0 210116 7860 0 0 387077 12460
214 727323 50090 115956 6880 1000000000 200000 1000000000 200000 46920 4140 113096 7270 1000000000 200000 304582 11950 1000000000 200000 1953170 69140 194045 6870 151011 7290 12913742 164310 8628185 170650 179240 7760 1000000000 200000 61956 3480 1000000000 200000 490987 26040 0 0 218142 8380 0 0 400247 12520
215 777399 50380 117649 7000 1000000000 200000 1000000000 200000 47172 4320 115519 7440 1000000000 200000 305689 11970 1000000000 200000 1957575 69990 196315 6950 153563 7590 13410458 165630 10629369 178850 184377 7920 1000000000 200000 62231 3550 1000000000 200000 509724 27610 0 0 221626 8400 0 0 425708 13070
216 821191 51100 130632 7270 1000000000 200000 1000000000 200000 47284 4330 126976 7550 1000000000 200000 307184 12070 1000000000 200000 2026919 72330 203311 7090 156117 7930 13641182 169930 11642496 186690 185291 8030 1000000000 200000 62428 3590 1000000000 200000 583655 28270 0 0 226935 8480 0 0 432121 14280
217 860152 51230 134258 7280 1000000000 200000 1000000000 200000 49063 4330 127756 7820 1000000000 200000 313662 12090 1000000000 200000 2050527 72580 212296 7320 158105 10070 15606213 199090 11991579 191460 185365 8040 1000000000 200000 66039 3700 1000000000 200000 615840 28780 0 0 243634 8690 0 0 449348 14510
218 882428 59340 136607 7490 1000000000 200000 1000000000 200000 51226 4430 129551 8560 1000000000 200000 317454 13390 1000000000 200000 2114756 72940 213184 7800 166861 10670 1000000000 200000 1000000000 200000 189467 8360 1000000000 200000 66460 3890 1000000000 200000 626246 28930 0 0 244582 8710 0 0 456217 15170
219 904411 61020 139734 7600 1000000000 200000 1000000000 200000 55093 4600 136937 8740 1000000000 200000 322702 14240 1000000000 200000 2122226 78390 215327 8740 170074 10810 1000000000 200000 1000000000 200000 193170 8480 1000000000 200000 71222 4180 1000000000 200000 631934 29280 0 0 247413 9170 0 0 482987 19150
220 995269 61660 140515 7730 1000000000 200000 1000000000 200000 57470 4830 139809 8830 1000000000 200000 353467 14880 1000000000 200000 2196449 78750 215500 9020 176661 11320 1000000000 200000 1000000000 200000 197721 8500 1000000000 200000 72030 4780 1000000000 200000 636195 29570 0 0 251104 10140 0 0 492710 19490
221 1081546 65950 142609 8220 1000000000 200000 1000000000 200000 59416 4960 142372 9210 1000000000 200000 357791 14880 1000000000 200000 2268555 82280 215672 9080 177532 11590 1000000000 200000 1000000000 200000 204354 8610 1000000000 200000 74288 4920 1000000000 200000 645679 32250 0 0 256642 10460 0 0 498060 20340
222 1083624 67260 144123 8620 1000000000 200000 1000000000 200000 60580 4980 144728 9720 1000000000 200000 365277 15950 1000000000 200000 2358330 83870 234067 9250 184354 11730 1000000000 200000 1000000000 200000 205491 8640 1000000000 200000 75560 4980 1000000000 200000 650724 35660 0 0 263109 11180 0 0 547368 20610
223 1344889 67790 165796 8710 1000000000 200000 1000000000 200000 61307 5160 148323 9950 1000000000 200000 397948 16330 1000000000 200000 2494090 85030 253046 10050 187840 11880 1000000000 200000 1000000000 200000 218871 9160 1000000000 200000 79008 5350 1000000000 200000 664573 37340 0 0 269780 11590 0 0 552859 20670
224 1415028 68950 176170 8790 1000000000 200000 1000000000 200000 62372 5510 148421 10080 1000000000 200000 403735 17120 1000000000 200000 2703878 87580 256273 10140 188170 11960 1000000000 200000 1000000000 200000 220229 9190 1000000000 200000 82193 5390 1000000000 200000 695571 38160 0 0 277217 12630 0 0 562573 20710
225 1507032 73120 178143 9400 1000000000 200000 1000000000 200000 64290 5520 150157 10100 1000000000 200000 407916 17720 1000000000 200000 2705381 88080 257555 10520 192518 12020 1000000000 200000 1000000000 200000 220347 9980 1000000000 200000 82938 5610 1000000000 200000 711913 38170 0 0 317751 13070 0 0 575184 21450
226 1544973 74040 178537 10220 1000000000 200000 1000000000 200000 64496 5610 156549 10150 1000000000 200000 419759 17740 1000000000 200000 2833176 89190 271986 10540 193227 12120 1000000000 200000 1000000000 200000 242837 10130 1000000000 200000 94052 5680 1000000000 200000 715955 38880 0 0 345963 13210 0 0 576677 21930
227 1567952 84130 179590 10790 1000000000 200000 1000000000 200000 74182 5820 158475 10650 1000000000 200000 450345 18010 1000000000 200000 3029013 89740 274759 11200 196970 12220 1000000000 200000 1000000000 200000 255998 10260 1000000000 200000 96027 5760 1000000000 200000 754062 40520 0 0 366824 13530 0 0 591169 21980
228 1604441 84950 183426 11000 1000000000 200000 1000000000 200000 82600 5900 162943 11590 1000000000 200000 457100 18080 1000000000 200000 3360622 99780 275636 11430 220624 12580 1000000000 200000 1000000000 200000 263024 11090 1000000000 200000 97062 6110 1000000000 200000 809246 40590 0 0 374269 13970 0 0 594285 22360
229 1647434 86120 195710 11300 1000000000 200000 1000000000 200000 84331 6000 171411 11900 1000000000 200000 481860 18450 1000000000 200000 3487685 100070 283148 11440 242194 12710 1000000000 200000 1000000000 200000 266206 11860 1000000000 200000 103181 6360 1000000000 200000 814998 47200 0 0 439138 14230 0 0 626603 23370
230 2027034 89510 209115 12480 1000000000 200000 1000000000 200000 91345 6390 177901 11960 1000000000 200000 488725 19330 1000000000 200000 3877140 115220 309358 12650 244067 12850 1000000000 200000 1000000000 200000 274995 12660 1000000000 200000 106625 6580 1000000000 200000 824288 56770 0 0 446042 14600 0 0 655992 24810
231 2048956 89550 221460 12590 1000000000 200000 1000000000 200000 96254 6440 191847 12400 1000000000 200000 491598 19400 1000000000 200000 3968220 119890 315757 13070 260982 12970 1000000000 200000 1000000000 200000 280462 12840 1000000000 200000 106994 6600 1000000000 200000 832368 65750 0 0 465956 14760 0 0 670194 25430
232 2142516 92100 240794 12890 1000000000 200000 1000000000 200000 96908 6460 197210 12490 1000000000 200000 493422 19430 1000000000 200000 4151177 121790 327540 13230 277396 13410 1000000000 200000 1000000000 200000 287916 13190 1000000000 200000 110596 6970 1000000000 200000 838855 69650 0 0 470254 15170 0 0 677453 26650
233 2148986 98220 249353 14240 1000000000 200000 1000000000 200000 106134 7500 202101 12610 1000000000 200000 501694 19680 1000000000 200000 4817457 133660 334159 14270 278906 13840 1000000000 200000 1000000000 200000 300995 16480 1000000000 200000 110638 6970 1000000000 200000 893186 71140 0 0 471894 18290 0 0 685375 28830
234 2182118 102200 260468 15020 1000000000 200000 1000000000 200000 107675 7900 204247 12670 1000000000 200000 513095 21660 1000000000 200000 4873782 134570 335440 14530 294232 13880 1000000000 200000 1000000000 200000 309238 17550 1000000000 200000 110788 7460 1000000000 200000 1021104 71870 0 0 474878 18700 0 0 701031 29900
235 2478791 105130 268507 15580 1000000000 200000 1000000000 200000 109341 8090 248692 14110 1000000000 200000 514717 22130 1000000000 200000 4999416 168990 339774 14970 294271 14090 1000000000 200000 1000000000 200000 314352 18000 1000000000 200000 115564 7790 1000000000 200000 1204181 73630 0 0 491656 19690 0 0 703862 30080
236 2512064 109220 270657 16250 1000000000 200000 1000000000 200000 138233 8160 249384 15420 1000000000 200000 525414 22300 1000000000 200000 5491064 171710 361539 15270 301760 15030 1000000000 200000 1000000000 200000 319421 18270 1000000000 200000 147230 8010 1000000000 200000 1249660 76030 0 0 524102 20180 0 0 715940 30620
237 2522689 111160 284132 18860 1000000000 200000 1000000000 200000 147294 8200 254544 15620 1000000000 200000 525732 26410 1000000000 200000 5706218 190370 362328 15500 339473 15230 1000000000 200000 1000000000 200000 323869 18970 1000000000 200000 151953 8240 1000000000 200000 1310496 80400 0 0 528111 20890 0 0 730116 30980
238 2835535 119030 285689 19020 1000000000 200000 1000000000 200000 160825 8750 291942 15740 1000000000 200000 546806 27000 1000000000 200000 1000000000 200000 363861 16170 341322 15400 1000000000 200000 1000000000 200000 333036 19030 1000000000 200000 154728 8390 1000000000 200000 1316367 90750 0 0 530151 24420 0 0 756267 32020
239 2904840 124180 289529 20600 1000000000 200000 1000000000 200000 165100 8950 316722 16810 1000000000 200000 590480 28720 1000000000 200000 1000000000 200000 369549 17010 347047 17330 1000000000 200000 1000000000 200000 341029 19440 1000000000 200000 172177 8560 1000000000 200000 1538217 95400 0 0 540784 28840 0 0 758119 33480
240 2912076 125080 297714 21280 1000000000 200000 1000000000 200000 175580 9250 342387 18110 1000000000 200000 607592 29470 1000000000 200000 1000000000 200000 375142 18370 351897 17640 1000000000 200000 1000000000 200000 342260 19970 1000000000 200000 172411 9070 1000000000 200000 1551427 95580 0 0 546486 30790 0 0 768538 35340
241 4229450 126390 315591 22110 1000000000 200000 1000000000 200000 182539 9400 349690 19270 1000000000 200000 611503 29750 1000000000 200000 1000000000 200000 383828 20430 360922 18080 1000000000 200000 1000000000 200000 343142 20580 1000000000 200000 177299 9210 1000000000 200000 1571917 97880 0 0 570654 32720 0 0 881605 37620
242 4651661 135830 333038 23640 1000000000 200000 1000000000 200000 186266 9460 376227 20550 1000000000 200000 653613 29900 1000000000 200000 1000000000 200000 386441 21300 362916 18210 1000000000 200000 1000000000 200000 346650 21370 1000000000 200000 182128 9800 1000000000 200000 1863792 97960 0 0 578863 33500 0 0 889601 37630
243 5192167 139000 354819 23760 1000000000 200000 1000000000 200000 187452 9840 401636 21670 1000000000 200000 672963 30110 1000000000 200000 1000000000 200000 406331 21440 365187 18840 1000000000 200000 1000000000 200000 359237 23570 1000000000 200000 183307 10250 1000000000 200000 1953036 98590 0 0 580468 33510 0 0 896894 38650
244 6181430 151630 358347 24020 1000000000 200000 1000000000 200000 190175 9930 427652 22580 1000000000 200000 676626 30280 1000000000 200000 1000000000 200000 416187 22880 369093 18950 1000000000 200000 1000000000 200000 365635 23770 1000000000 200000 205917 10440 1000000000 200000 2094821 99050 0 0 585466 33560 0 0 971515 38690
245 6757673 155150 365829 24550 1000000000 200000 1000000000 200000 230996 10320 430819 24200 1000000000 200000 697252 31950 1000000000 200000 1000000000 200000 423003 26310 373170 19160 1000000000 200000 1000000000 200000 373476 25750 1000000000 200000 214058 10700 1000000000 200000 3132205 103970 0 0 633762 37330 0 0 998467 46620
246 6784373 156360 373892 27130 1000000000 200000 1000000000 200000 234835 10620 479833 24220 1000000000 200000 697630 34740 1000000000 200000 1000000000 200000 434940 30360 386513 21480 1000000000 200000 1000000000 200000 415744 26910 1000000000 200000 216401 11500 1000000000 200000 3184337 118390 0 0 658623 38730 0 0 1006704 46640
247 6887350 156470 387023 27750 1000000000 200000 1000000000 200000 238124 10830 482372 24310 1000000000 200000 715832 37380 1000000000 200000 1000000000 200000 461979 31000 387843 22050 1000000000 200000 1000000000 200000 428194 27230 1000000000 200000 217924 12560 1000000000 200000 4596904 119200 0 0 668953 39340 0 0 1009414 48320
248 7121263 158420 387446 28490 1000000000 200000 1000000000 200000 251202 11160 489387 24360 1000000000 200000 730420 37730 1000000000 200000 1000000000 200000 473656 32240 388550 23470 1000000000 200000 1000000000 200000 434800 27500 1000000000 200000 255281 12660 1000000000 200000 4676895 120710 0 0 669035 39610 0 0 1029879 50700
249 7139819 166960 433848 28720 1000000000 200000 1000000000 200000 251463 12300 494013 24560 1000000000 200000 737706 38400 1000000000 200000 1000000000 200000 488490 32490 421302 24250 1000000000 200000 1000000000 200000 455674 31310 1000000000 200000 256153 13520 1000000000 200000 5223392 122520 0 0 670087 42020 0 0 1098271 52280
250 7156079 175470 443925 31040 1000000000 200000 1000000000 200000 261413 12690 512118 25760 1000000000 200000 754487 38820 1000000000 200000 1000000000 200000 490909 34120 430718 30370 1000000000 200000 1000000000 200000 506591 33090 1000000000 200000 287026 13580 1000000000 200000 5574524 124170 0 0 683405 42460 0 0 1141130 52760
251 9911523 176290 458477 31540 1000000000 200000 1000000000 200000 281433 12860 525593 26730 1000000000 200000 786394 39810 1000000000 200000 1000000000 200000 507705 35290 441845 31260 1000000000 200000 1000000000 200000 535852 34220 1000000000 200000 303646 13700 1000000000 200000 5575749 142850 0 0 774287 44190 0 0 1238617 52850
252 10062808 177170 503674 33030 1000000000 200000 1000000000 200000 289923 12970 546368 27580 1000000000 200000 810849 45460 1000000000 200000 1000000000 200000 520612 35900 443941 32880 1000000000 200000 1000000000 200000 548865 34270 1000000000 200000 306272 13810 1000000000 200000 5891460 149700 0 0 821541 44250 0 0 1289575 54480
253 12729002 177850 546472 38760 1000000000 200000 1000000000 200000 291079 13220 548386 30380 1000000000 200000 846006 47820 1000000000 200000 1000000000 200000 547815 35970 444318 34900 1000000000 200000 1000000000 200000 592316 34650 1000000000 200000 308100 14230 1000000000 200000 6079673 150060 0 0 831662 46090 0 0 1326157 54750
254 14667537 195600 547197 40660 1000000000 200000 1000000000 200000 299075 13360 552841 31310 1000000000 200000 847044 48270 1000000000 200000 1000000000 200000 549870 36120 452810 37940 1000000000 200000 1000000000 200000 600814 37180 1000000000 200000 314894 14560 1000000000 200000 6849844 161540 0 0 859883 46330 0 0 1350408 62800
255 1000000000 200000 573453 41150 1000000000 200000 1000000000 200000 301533 13800 587008 34920 1000000000 200000 855566 48360 1000000000 200000 1000000000 200000 588377 37450 491254 39450 1000000000 200000 1000000000 200000 636412 41400 1000000000 200000 321726 15510 1000000000 200000 6990446 162600 0 0 894430 47290 0 0 1381708 67330
256 1000000000 200000 574175 41190 1000000000 200000 1000000000 200000 305435 14580 587336 35680 1000000000 200000 880359 50690 1000000000 200000 1000000000 200000 596709 39590 512304 44800 1000000000 200000 1000000000 200000 647669 43200 1000000000 200000 324370 16010 1000000000 200000 7413368 172060 0 0 986000 51330 0 0 1584747 67900
257 1000000000 200000 578849 42420 1000000000 200000 1000000000 200000 310033 15120 595466 36220 1000000000 200000 926629 52640 1000000000 200000 1000000000 200000 768041 40630 542704 49320 1000000000 200000 1000000000 200000 712343 43230 1000000000 200000 334331 20660 1000000000 200000 7830832 172970 0 0 1079916 51830 0 0 1618605 69740
258 1000000000 200000 605613 46520 1000000000 200000 1000000000 200000 319383 15580 599029 37460 1000000000 200000 1000352 55030 1000000000 200000 1000000000 200000 796279 42080 618260 49620 1000000000 200000 1000000000 200000 763972 44080 1000000000 200000 336818 21750 1000000000 200000 8626087 183900 0 0 1109236 51950 0 0 1626413 73440
259 1000000000 200000 612639 49680 1000000000 200000 1000000000 200000 331016 18660 615984 39720 1000000000 200000 1001843 55040 1000000000 200000 1000000000 200000 818254 42430 683063 55140 1000000000 200000 1000000000 200000 812756 44320 1000000000 200000 353133 21830 1000000000 200000 11784550 195120 0 0 1134042 52360 0 0 1671509 77620
260 1000000000 200000 625053 50370 1000000000 200000 1000000000 200000 369399 19370 617755 41650 1000000000 200000 1076299 66590 1000000000 200000 1000000000 200000 827860 42830 706275 57960 1000000000 200000 1000000000 200000 842409 48890 1000000000 200000 397026 22130 1000000000 200000 20681146 199180 0 0 1162264 55280 0 0 1708447 79500
261 1000000000 200000 637700 52840 1000000000 200000 1000000000 200000 397430 20770 646448 41850 1000000000 200000 1076733 69620 1000000000 200000 1000000000 200000 828733 45130 734203 59640 1000000000 200000 1000000000 200000 864297 50130 1000000000 200000 398022 22280 1000000000 200000 1000000000 200000 0 0 1171737 55470 0 0 1776580 80070
262 1000000000 200000 659197 53540 1000000000 200000 1000000000 200000 416553 20970 654516 44370 1000000000 200000 1104259 72730 1000000000 200000 1000000000 200000 831977 46210 780689 60740 1000000000 200000 1000000000 200000 896011 54410 1000000000 200000 420280 24020 1000000000 200000 1000000000 200000 0 0 1200355 56180 0 0 1777044 83290
263 1000000000 200000 664130 58640 1000000000 200000 1000000000 200000 424707 20980 665375 48770 1000000000 200000 1136581 80040 1000000000 200000 1000000000 200000 840938 50210 815692 61840 1000000000 200000 1000000000 200000 907328 58310 1000000000 200000 424163 24730 1000000000 200000 1000000000 200000 0 0 1291221 61590 0 0 1791276 85240
264 1000000000 200000 674719 60560 1000000000 200000 1000000000 200000 425142 25580 673438 51260 1000000000 200000 1159223 85320 1000000000 200000 1000000000 200000 940500 52120 828956 64980 1000000000 200000 1000000000 200000 985325 58640 1000000000 200000 437465 24810 1000000000 200000 1000000000 200000 0 0 1314765 63020 0 0 1872538 86360
265 1000000000 200000 676621 61140 1000000000 200000 1000000000 200000 443593 26570 690158 52720 1000000000 200000 1159705 87900 1000000000 200000 1000000000 200000 953277 53320 841318 65980 1000000000 200000 1000000000 200000 1013720 58740 1000000000 200000 447538 25110 1000000000 200000 1000000000 200000 0 0 1342546 66470 0 0 1983585 89890
266 1000000000 200000 686362 61500 1000000000 200000 1000000000 200000 456694 27290 693797 55160 1000000000 200000 1228050 90350 1000000000 200000 1000000000 200000 987495 53460 843606 68070 1000000000 200000 1000000000 200000 1059301 58860 1000000000 200000 463533 25270 1000000000 200000 1000000000 200000 0 0 1476789 66770 0 0 2020108 91160
267 1000000000 200000 690056 62340 1000000000 200000 1000000000 200000 456797 28700 703353 56380 1000000000 200000 1332342 96590 1000000000 200000 1000000000 200000 989905 56900 866095 71580 1000000000 200000 1000000000 200000 1086705 58990 1000000000 200000 469779 27410 1000000000 200000 1000000000 200000 0 0 1601121 68270 0 0 2047051 111200
268 1000000000 200000 697055 62830 1000000000 200000 1000000000 200000 479583 33900 721971 57570 1000000000 200000 1774375 99370 1000000000 200000 1000000000 200000 1136585 59670 976171 71780 1000000000 200000 1000000000 200000 1095155 59050 1000000000 200000 471518 28050 1000000000 200000 1000000000 200000 0 0 1603082 72020 0 0 2069680 116210
269 1000000000 200000 703543 65690 1000000000 200000 1000000000 200000 490752 35350 769980 57890 1000000000 200000 1939580 102480 1000000000 200000 1000000000 200000 1158607 60340 1026004 76320 1000000000 200000 1000000000 200000 1312288 60160 1000000000 200000 488342 29940 1000000000 200000 1000000000 200000 0 0 1604388 82820 0 0 2073247 120250
270 1000000000 200000 703974 66120 1000000000 200000 1000000000 200000 575492 35910 792399 58470 1000000000 200000 2049407 108590 1000000000 200000 1000000000 200000 1194224 65450 1053767 76970 1000000000 200000 1000000000 200000 1518877 61360 1000000000 200000 492386 32780 1000000000 200000 1000000000 200000 0 0 1625095 84500 0 0 2101201 121300
271 1000000000 200000 733628 69470 1000000000 200000 1000000000 200000 600721 37870 814408 61280 1000000000 200000 2294373 115930 1000000000 200000 1000000000 200000 1288981 68130 1277079 79440 1000000000 200000 1000000000 200000 1541006 66430 1000000000 200000 492955 35750 1000000000 200000 1000000000 200000 0 0 2074151 85630 0 0 2248022 126380
272 1000000000 200000 776084 72760 1000000000 200000 1000000000 200000 631666 38060 843666 61370 1000000000 200000 2624812 121170 1000000000 200000 1000000000 200000 1345924 71010 1413455 82850 1000000000 200000 1000000000 200000 1551589 69980 1000000000 200000 523462 35930 1000000000 200000 1000000000 200000 0 0 2228162 87320 0 0 2480729 136200
273 1000000000 200000 779942 75690 1000000000 200000 1000000000 200000 657623 38560 876064 71270 1000000000 200000 3688496 136180 1000000000 200000 1000000000 200000 1429348 78340 1472863 84460 1000000000 200000 1000000000 200000 1557386 70890 1000000000 200000 549215 37920 1000000000 200000 1000000000 200000 0 0 2234544 89910 0 0 2521435 137050
274 1000000000 200000 822310 77880 1000000000 200000 1000000000 200000 668517 40950 905329 72930 1000000000 200000 5427270 194390 1000000000 200000 1000000000 200000 1471705 81070 1651294 85190 1000000000 200000 1000000000 200000 1598070 71060 1000000000 200000 553932 39320 1000000000 200000 1000000000 200000 0 0 2265129 91940 0 0 2919309 140700
275 1000000000 200000 897155 78790 1000000000 200000 1000000000 200000 698280 44080 1020648 78350 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1476804 82310 1686568 90720 1000000000 200000 1000000000 200000 1671924 77710 1000000000 200000 562147 41900 1000000000 200000 1000000000 200000 0 0 2386218 92070 0 0 3015345 148360
276 1000000000 200000 938012 81280 1000000000 200000 1000000000 200000 747585 45250 1082328 79820 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1527875 87580 1716572 93090 1000000000 200000 1000000000 200000 1883787 84920 1000000000 200000 618565 44190 1000000000 200000 1000000000 200000 0 0 2414549 94830 0 0 3776901 152610
277 1000000000 200000 958570 86290 1000000000 200000 1000000000 200000 752051 46700 1112383 81640 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1929083 101100 1746023 102510 1000000000 200000 1000000000 200000 1949909 88070 1000000000 200000 622251 44200 1000000000 200000 1000000000 200000 0 0 2508622 99310 0 0 4023066 168560
278 1000000000 200000 1004265 97930 1000000000 200000 1000000000 200000 753160 47930 1187550 83070 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1952477 125070 1780290 102980 1000000000 200000 1000000000 200000 2073199 94510 1000000000 200000 625542 45880 1000000000 200000 1000000000 200000 0 0 2841739 99350 0 0 4082508 185390
279 1000000000 200000 1097125 108070 1000000000 200000 1000000000 200000 772156 48230 1508155 83100 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1980977 127960 1868756 103030 1000000000 200000 1000000000 200000 2078216 98730 1000000000 200000 644746 46630 1000000000 200000 1000000000 200000 0 0 2867955 103150 0 0 6572692 189410
280 1000000000 200000 1108910 109970 1000000000 200000 1000000000 200000 778903 54990 1547723 83930 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 2075601 152370 1933884 107960 1000000000 200000 1000000000 200000 2308797 98780 1000000000 200000 668772 48450 1000000000 200000 1000000000 200000 0 0 2929982 103800 0 0 1000000000 200000
281 1000000000 200000 1109430 112710 1000000000 200000 1000000000 200000 783808 56500 1667406 84620 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 2898485 155340 1967202 110130 1000000000 200000 1000000000 200000 2466427 112230 1000000000 200000 681737 51700 1000000000 200000 1000000000 200000 0 0 2948580 110060 0 0 1000000000 200000
282 1000000000 200000 1109486 123410 1000000000 200000 1000000000 200000 816314 58230 1773931 99480 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 3984507 169140 2106545 115230 1000000000 200000 1000000000 200000 2675102 115250 1000000000 200000 685062 55180 1000000000 200000 1000000000 200000 0 0 3005827 115830 0 0 1000000000 200000
283 1000000000 200000 1126865 127640 1000000000 200000 1000000000 200000 884332 60650 1866968 100300 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 4199254 187560 2372390 121430 1000000000 200000 1000000000 200000 3088818 116530 1000000000 200000 712700 57220 1000000000 200000 1000000000 200000 0 0 3095048 117420 0 0 1000000000 200000
284 1000000000 200000 1137022 127970 1000000000 200000 1000000000 200000 986871 63020 2073152 105110 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 4960608 188010 2729395 122790 1000000000 200000 1000000000 200000 3369645 120900 1000000000 200000 777477 62870 1000000000 200000 1000000000 200000 0 0 3443025 123160 0 0 1000000000 200000
285 1000000000 200000 1166564 131020 1000000000 200000 1000000000 200000 1009226 67010 2402968 109910 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 5017397 192980 3046966 123030 1000000000 200000 1000000000 200000 3430355 122650 1000000000 200000 808667 71530 1000000000 200000 1000000000 200000 0 0 3462677 135010 0 0 1000000000 200000
286 1000000000 200000 1182628 132630 1000000000 200000 1000000000 200000 1010530 73030 2851763 126750 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 3147415 139660 1000000000 200000 1000000000 200000 3439595 123100 1000000000 200000 843730 75090 1000000000 200000 1000000000 200000 0 0 3639800 140730 0 0 1000000000 200000
287 1000000000 200000 1200514 137310 1000000000 200000 1000000000 200000 1081411 76660 2994656 143830 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 3631377 151840 1000000000 200000 1000000000 200000 4901128 146050 1000000000 200000 983437 77320 1000000000 200000 1000000000 200000 0 0 3830142 159780 0 0 1000000000 200000
288 1000000000 200000 1262894 139320 1000000000 200000 1000000000 200000 1101159 94870 3610003 176080 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 3682974 169870 1000000000 200000 1000000000 200000 4907553 149070 1000000000 200000 1055702 77570 1000000000 200000 1000000000 200000 0 0 4167282 167150 0 0 1000000000 200000
289 1000000000 200000 1333738 140810 1000000000 200000 1000000000 200000 1175982 95860 4054646 180740 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 4807107 181300 1000000000 200000 1000000000 200000 5476249 150950 1000000000 200000 1198043 78300 1000000000 200000 1000000000 200000 0 0 4569745 183800 0 0 1000000000 200000
290 1000000000 200000 1351695 149440 1000000000 200000 1000000000 200000 1286560 96260 4213164 186820 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 5055003 188600 1000000000 200000 1000000000 200000 17356284 188500 1000000000 200000 1393791 80290 1000000000 200000 1000000000 200000 0 0 7058354 184200 0 0 1000000000 200000
291 1000000000 200000 1415539 152650 1000000000 200000 1000000000 200000 1418357 101710 4968981 189190 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 13543958 197820 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1501256 84610 1000000000 200000 1000000000 200000 0 0 1000000000 200000 0 0 1000000000 200000
292 1000000000 200000 1757132 158050 1000000000 200000 1000000000 200000 1456435 102900 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1514025 86690 1000000000 200000 1000000000 200000 0 0 1000000000 200000 0 0 1000000000 200000
293 1000000000 200000 1905152 160710 1000000000 200000 1000000000 200000 1469010 116590 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1551941 87270 1000000000 200000 1000000000 200000 0 0 1000000000 200000 0 0 1000000000 200000
294 1000000000 200000 2410191 163710 1000000000 200000 1000000000 200000 1562467 132780 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1611896 93400 1000000000 200000 1000000000 200000 0 0 1000000000 200000 0 0 1000000000 200000
295 1000000000 200000 2442880 175260 1000000000 200000 1000000000 200000 1966504 139170 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1649031 97430 1000000000 200000 1000000000 200000 0 0 1000000000 200000 0 0 1000000000 200000
296 1000000000 200000 2468137 180060 1000000000 200000 1000000000 200000 2138647 145600 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 2269292 100550 1000000000 200000 1000000000 200000 0 0 1000000000 200000 0 0 1000000000 200000
297 1000000000 200000 2877366 188040 1000000000 200000 1000000000 200000 2429289 150830 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 2770750 151320 1000000000 200000 1000000000 200000 0 0 1000000000 200000 0 0 1000000000 200000
298 1000000000 200000 3086024 189890 1000000000 200000 1000000000 200000 4306912 162340 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 4227465 169330 1000000000 200000 1000000000 200000 0 0 1000000000 200000 0 0 1000000000 200000
299 1000000000 200000 5792424 191090 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 0 0 1000000000 200000 0 0 1000000000 200000
300 1000000000 200000 6638189 196320 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 1000000000 200000 0 0 1000000000 200000 0 0 1000000000 200000

